Warm Dark Matter constraints from the joint analysis of CMB, Lyman-$\alpha$, and global 21 cm data

With the help of our previously built MCMC-based parameter estimation package \texttt{CosmoReionMC}, we investigate in detail the potential of 21 cm global signal, when combined with CMB and observations related to the QSO absorption spectra, to constraint the mass of Warm Dark Matter (WDM) particle. For the first time, we simultaneously vary all the free parameters (mass of WDM particle, cosmological parameters, and astrophysical parameters) in a joint analysis with CMB, observations related to the QSO absorption spectra and 21 cm global signal, to address the long-overlooked issue of the possible degeneracies between the Dark Matter particle mass $m_X$ and cosmological/astrophysical parameters. From the existing CMB and QSO absorption spectra data, we can rule out $m_X < 2.8$ keV at 95\% confidence level. Including a mock 21~cm global signal in the redshift range $z = 25 - 5$ expected to be observed with upcoming instruments designed for global signal, the forecasted constraint is found to be much tighter $m_X > 7.7$ keV, assuming that the true dark matter model is the usual cold dark matter. In case the mock 21 cm signal is constructed for dark matter particles having $m_X = 7$ keV, our forecasts indicate that $\left(m_X / \text{keV}\right)^{-1}$ is in the range $[0.1, 0.2]$ ($95\%$ confidence level). This implies that the future 21 cm data should allow detection of the WDM particle mass if $m_X \sim 7$ keV.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> ms_CosmoReion_WDM/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
